Soft-TTL: Time-Varying Fractional Caching

Standard Time-to-Live (TTL) cache management prescribes the storage of entire files, or possibly fractions thereof, for a given amount of time after a request. As a generalization of this approach, this work proposes the storage of a time-varying, diminishing, fraction of a requested file. Accordingly, the cache progressively evicts parts of the file over an interval of time following a request. The strategy, which is referred to as soft-TTL, is justified by the fact that traffic traces are often characterized by arrival processes that display a decreasing, but non-negligible, probability of observing a request as the time elapsed since the last request increases. An optimization-based analysis of soft-TTL is presented, demonstrating the important role played by the hazard function of the inter-arrival request process, which measures the likelihood of observing a request as a function of the time since the most recent request.

==> shape.csv <==
0.1 2.9809 2.9809 2.9809 -5.2817e-07 0 -5.2817e-07
0.11149 2.972 2.972 2.972 -2.5202e-07 0 -2.5202e-07
0.12297 2.962 2.9619 2.9619 3.2323e-05 8.7709e-06 4.1095e-05
0.13446 2.9512 2.9509 2.9509 9.0592e-05 6.3852e-06 9.6977e-05
0.14595 2.9399 2.9393 2.9393 0.00020344 1.5108e-16 0.00020344
0.15743 2.9285 2.9274 2.9274 0.00039169 8.5781e-06 0.00040027
0.16892 2.9173 2.9153 2.9153 0.00068546 -1.33e-05 0.00067215
0.18041 2.9063 2.9033 2.9033 0.0010527 -7.6481e-16 0.0010527
0.19189 2.8958 2.8914 2.8913 0.0015333 1.4318e-05 0.0015477
0.20338 2.8859 2.8798 2.8798 0.0021043 1.8505e-15 0.0021043
0.21486 2.8765 2.8686 2.8686 0.0027478 1.5481e-16 0.0027478
0.22635 2.8676 2.8578 2.8578 0.0034392 6.2158e-16 0.0034392
0.23784 2.8593 2.8475 2.8475 0.0041481 -4.6788e-16 0.0041481
0.24932 2.8514 2.8377 2.8377 0.0048406 1.565e-16 0.0048406
0.26081 2.8439 2.8284 2.8284 0.0054781 1.5701e-16 0.0054781
0.2723 2.8366 2.8196 2.8196 0.0060176 1.26e-15 0.0060176
0.28378 2.8294 2.8114 2.8113 0.0064099 2.0899e-05 0.0064309
0.29527 2.8222 2.8036 2.8037 0.0066174 -2.3158e-05 0.0065941
0.30676 2.8146 2.7965 2.7964 0.0064874 2.8465e-05 0.006516
0.31824 2.8064 2.7898 2.7897 0.0059552 2.7081e-05 0.0059824
0.32973 2.7967 2.7837 2.7837 0.0047021 1.1167e-15 0.0047021
0.34122 2.7837 2.778 2.778 0.0020419 -7.993e-16 0.0020419
0.3527 2.7688 2.7559 2.7559 0.0046835 4.8342e-16 0.0046835
0.36419 2.7532 2.7331 2.733 0.0073442 2.8786e-05 0.0073732
0.37568 2.737 2.7101 2.71 0.0099145 3.4582e-05 0.0099494
0.38716 2.7203 2.6864 2.6863 0.012638 2.0777e-05 0.012659
0.39865 2.7033 2.662 2.6619 0.015536 3.8874e-05 0.015576
0.41014 2.6861 2.6376 2.6375 0.01836 6.3731e-05 0.018425
0.42162 2.6686 2.6126 2.6126 0.021425 3.2457e-05 0.021458
0.43311 2.651 2.5881 2.5879 0.024339 5.0853e-05 0.024391
0.44459 2.6334 2.5623 2.562 0.027738 0.00011831 0.02786
0.45608 2.6157 2.5375 2.5374 0.030815 5.7763e-05 0.030874
0.46757 2.598 2.512 2.5119 0.034235 3.3092e-05 0.034269
0.47905 2.5804 2.4865 2.4861 0.037761 0.00014383 0.03791
0.49054 2.5628 2.4606 2.4605 0.041538 3.4019e-05 0.041573
0.50203 2.5454 2.4356 2.4354 0.045079 8.8787e-05 0.045172
0.51351 2.5281 2.4092 2.4092 0.049321 3.163e-05 0.049354
0.525 2.5109 2.3844 2.384 0.053061 0.00017454 0.053245
0.53649 2.494 2.359 2.3585 0.057226 0.00019446 0.057431
0.54797 2.4772 2.3333 2.3333 0.061663 2.7388e-05 0.061692
0.55946 2.4607 2.3084 2.3074 0.065973 0.00043689 0.066439
0.57095 2.4444 2.2833 2.2818 0.070583 0.00063943 0.071268
0.58243 2.4284 2.2584 2.2568 0.0753 0.00070623 0.07606
0.59392 2.4127 2.2337 2.2324 0.080151 0.00058981 0.080788
0.60541 2.3973 2.2097 2.2084 0.0849 0.00059659 0.085548
0.61689 2.3822 2.1895 2.1834 0.08798 0.0028005 0.091027
0.62838 2.3674 2.1733 2.1581 0.08929 0.007047 0.096966
0.63986 2.3529 2.1604 2.1342 0.089126 0.012239 0.10246
0.65135 2.3388 2.1501 2.1104 0.087753 0.018809 0.10821
0.66284 2.325 2.1421 2.0868 0.085395 0.026469 0.11412
0.67432 2.3116 2.1352 2.064 0.082576 0.034531 0.11996
0.68581 2.2985 2.129 2.042 0.079638 0.042608 0.12564
0.6973 2.2858 2.123 2.017 0.076671 0.052558 0.13326
0.70878 2.2735 2.1176 1.9958 0.073643 0.06104 0.13918
0.72027 2.2616 2.1126 1.9711 0.070535 0.071795 0.14739
0.73176 2.2501 2.1079 1.9507 0.067478 0.080558 0.15347
0.74324 2.239 2.1036 1.929 0.064382 0.090483 0.16069
0.75473 2.2284 2.0996 1.9063 0.061344 0.10139 0.16895
0.76622 2.2181 2.096 1.8841 0.05826 0.11248 0.1773
0.7777 2.2083 2.0925 1.8628 0.055342 0.12331 0.18548
0.78919 2.1989 2.0895 1.8414 0.052376 0.13472 0.19415
0.80068 2.19 2.0867 1.8212 0.049517 0.14578 0.20251
0.81216 2.1816 2.0841 1.8003 0.046767 0.15762 0.21176
0.82365 2.1736 2.0843 1.7808 0.042819 0.17046 0.22057
0.83514 2.1661 2.0886 1.7611 0.037105 0.18595 0.22995
0.84662 2.1591 2.0925 1.741 0.031836 0.2019 0.24016
0.85811 2.1527 2.0961 1.722 0.026989 0.21723 0.25008
0.86959 2.1467 2.0994 1.7018 0.022554 0.23363 0.26145
0.88108 2.1414 2.1024 1.6831 0.018543 0.24912 0.27228
0.89257 2.1366 2.1051 1.6641 0.014944 0.26501 0.28392
0.90405 2.1324 2.1077 1.6462 0.011715 0.28035 0.29535
0.91554 2.1286 2.1099 1.6276 0.0088677 0.29637 0.30787
0.92703 2.1256 2.112 1.6097 0.0064491 0.31209 0.32055
0.93851 2.1233 2.1139 1.5905 0.0044627 0.32912 0.33505
0.95 2.1217 2.1156 1.5732 0.0028818 0.34477 0.34865


==> singlerun.csv <==
0 1 0.58943 1
0.03 1 0.58943 1
0.06 1 0.58943 1
0.09 1 0.58943 1
0.12 1 0.58943 1
0.15 1 0.58943 1
0.18 1 0.58943 1
0.21 0.97962 0.58943 1
0.24 0.90861 0.58943 1
0.27 0.84986 0.58943 1
0.3 0.80027 0.58943 1
0.33 0.75771 0.58943 1
0.36 0.7207 0.58943 1
0.39 0.68815 0.58943 1
0.42 0.65924 0.58943 1
0.45 0.63337 0.58943 1
0.48 0.61003 0.58943 1
0.51 0.58886 0.58943 1
0.54 0.56954 0.58943 1
0.57 0.55183 0.58943 1
0.6 0.53551 0.58943 1
0.63 0.52041 0.58943 1
0.66 0.50641 0.58943 1
0.69 0.49336 0.58943 1
0.72 0.48117 0.58943 1
0.75 0.46976 0.58943 1
0.78 0.45904 0.58943 1
0.81 0.44895 0.58943 1
0.84 0.43943 0.58943 1
0.87 0.43042 0.58943 1
0.9 0.4219 0.58943 0
0.93 0.41381 0.58943 0
0.96 0.40612 0.58943 0
0.99 0.3988 0.58943 0
1.02 0.39182 0.58943 0
1.05 0.38516 0.58943 0
1.08 0.37879 0.58943 0
1.11 0.3727 0.58943 0
1.14 0.36686 0.58943 0
1.17 0.36126 0.58943 0
1.2 0.35588 0.58943 0
1.23 0.35071 0.58943 0
1.26 0.34573 0.58943 0
1.29 0.34094 0.58943 0
1.32 0.33632 0.58943 0
1.35 0.33186 0.58943 0
1.38 0.32756 0.58943 0
1.41 0.32341 0.58943 0
1.44 0.31939 0.58943 0
1.47 0.3155 0.58943 0
1.5 0.31174 0.58943 0
1.53 0.30809 0.58943 0
1.56 0.30455 0.58943 0
1.59 0.30112 0.58943 0
1.62 0.2978 0.58943 0
1.65 0.29456 0.58943 0
1.68 0.29142 0.58943 0
1.71 0.28837 0.58943 0
1.74 0.2854 0.58943 0
1.77 0.28252 0.58943 0
1.8 0.2797 0.58943 0
1.83 0.27697 0.58943 0
1.86 0.2743 0.58943 0
1.89 0.2717 0.58943 0
1.92 0.26916 0.58943 0
1.95 0.26669 0.58943 0
1.98 0.26427 0.58943 0
2.01 0.26192 0.58943 0
2.04 0.25962 0.58943 0
2.07 0.25737 0.58943 0
2.1 0.25517 0.58943 0
2.13 0.25302 0.58943 0
2.16 0.25092 0.58943 0
2.19 0.24887 0.58943 0
2.22 0.24686 0.58943 0
2.25 0.24489 0.58943 0
2.28 0.24297 0.58943 0
2.31 0.24108 0.58943 0
2.34 0.23923 0.58943 0
2.37 0.23742 0.58943 0
2.4 0.23565 0.58943 0
2.43 0.23391 0.58943 0
2.46 0.23221 0.58943 0
2.49 0.23054 0.58943 0
2.52 0.2289 0.58943 0
2.55 0.22729 0.58943 0
2.58 0.22571 0.58943 0
2.61 0.22416 0.58943 0
2.64 0.22264 0.58943 0
2.67 0.22115 0.58943 0
2.7 0.21968 0.58943 0
2.73 0.21824 0.58943 0
2.76 0.21682 0.58943 0
2.79 0.21543 0.58943 0
2.82 0.21406 0.58943 0
2.85 0.21267 0.58943 0
2.88 0.21139 0.58943 0
2.91 0.21008 0.58943 0
2.94 0.20854 0.58943 0
2.97 0.20657 0.58943 0
3 0.050503 0 -8.8818e-16

